RT-J: Large-Scale Pretraining of Relational Transformers for Context-Efficient Predictions

Foundation models for tables and relational databases are increasingly used for predictive tasks across various scientific and industrial domains. However, adapting existing models to unseen datasets requires tens of thousands of examples. Here we introduce RT-J, an 86M-parameter relational foundation model (RFM) that makes accurate predictions even with hundreds of in-context examples or fewer. To achieve this, we first assemble the Join, a large collection of 639 web-crawled databases with 6,023 LLM-generated forecasting tasks. We pretrain with long contexts of up to 8,192 database cells, using in-context examples from a novel lightweight random-walk retriever. Finally, we leverage context tuning and ensembling to scale up test-time compute. On in-context regression tasks from RelBench, RT-J requires 10x fewer examples on average to match strong feature engineering pipelines with LLM-agent or RDBLearn featurizers and TabICLv2 or LightGBM predictors. Overall, our work pushes the frontier for context-efficient predictions on relational data and highlights the importance of real-world semantics, context engineering and large-scale pretraining for RFMs.

==> figures/appendix/attribution.json <==
{
 "lb/rt-j": {
  "nmae": 32.35428419815771,
  "auroc": 74.45123498503398
 },
 "lb/rt-plurel": {
  "nmae": 32.94666282521818,
  "auroc": 72.9827958877948
 },
 "pretrain/join": {
  "nmae": 33.93442073934507,
  "auroc": 73.298181873522
 },
 "pretrain/plurel": {
  "nmae": 35.71931064138922,
  "auroc": 70.46538540107838
 },
 "abl/sem": {
  "nmae": 33.366265396277115,
  "auroc": 72.86747719429628
 },
 "abl/nosem": {
  "nmae": 34.18320963780086,
  "auroc": 70.80754010971872
 },
 "abl/rw": {
  "nmae": 33.366265396277115,
  "auroc": 72.86747719429628
 },
 "abl/bfs32": {
  "nmae": 35.135606179634735,
  "auroc": 70.67290488910868
 },
 "abl/bfs256": {
  "nmae": 34.97322069274055,
  "auroc": 68.93504602722045
 },
 "abl/rand": {
  "nmae": 37.455402563015625,
  "auroc": 66.78034163986965
 },
 "ens/default/1": {
  "nmae": 33.36306145006864,
  "auroc": 72.85741177626593
 },
 "ens/default/16": {
  "nmae": 33.1529892629556,
  "auroc": 73.92372190918114
 },
 "ens/tuned/1": {
  "nmae": 32.52444650816827,
  "auroc": 72.39467544803803
 },
 "ens/tuned/16": {
  "nmae": 32.38433401003455,
  "auroc": 73.6581902242542
 }
}


==> pixi.toml <==
[workspace]
name = "overleaf-few-shot-rt"
version = "0.1.0"
description = "Pretrained Relational Transformers are Few-Shot Predictors — paper sources, plots, and build."
channels = ["conda-forge"]
platforms = ["osx-arm64", "osx-64", "linux-64"]

[dependencies]
python = ">=3.11,<3.13"
matplotlib = "*"
seaborn = "*"
wandb = "*"
poppler = ">=26.2.0,<27"
cairosvg = ">=2.9.0,<3"
playwright = ">=1.61.1,<2"
playwright-python = ">=1.61.0,<2"
pyarrow = ">=25.0.0,<26"

# The figure code is an editable-installed package (``gen`` == the ``gen/``
# directory; see pyproject.toml), so scripts anywhere under gen/ can do
# ``from gen import ...`` without any PYTHONPATH juggling. The figure design
# system is ``roach.paper`` (github.com/rishabh-ranjan/roach).
[pypi-dependencies]
gen = { path = ".", editable = true }
roach = { git = "https://github.com/rishabh-ranjan/roach" }

# Tasks are named after the figure/section they produce (see gen/ layout).
[tasks]
# Intro / front-page figures (recipe = Fig. 1, results = Fig. 2)
results = "python gen/intro/results.py"
recipe_gen = "python gen/intro/recipe_gen.py"   # regenerate recipe.dc.html
recipe = "python gen/intro/recipe_export.py"    # export recipe.dc.html -> recipe.pdf
# Pretraining results
baselines = "python gen/results/baselines.py"
# Ablations
ensemble = "python gen/ablations/ensemble.py"
semantics = "python gen/ablations/semantics.py"
retriever = "python gen/ablations/retriever.py"
mask_prob = "python gen/ablations/mask_prob.py"
task_mix = "python gen/ablations/task_mix.py"
# Appendix
baselines_extended = "python gen/appendix/baselines_extended.py"
per_task_baselines = "python gen/appendix/per_task/baselines.py"
per_task_retriever = "python gen/appendix/per_task/retriever.py"
per_task_semantics = "python gen/appendix/per_task/semantics.py"
per_task_ensemble = "python gen/appendix/per_task/ensemble.py"
tables = "python gen/appendix/tables.py"
leaderboard = "python gen/appendix/leaderboard.py"
compute_scaling = "python gen/appendix/compute_scaling.py"
attribution_data = "python gen/appendix/attribution_data.py"
attribution = "python gen/appendix/attribution.py"
rw_sensitivity = "python gen/appendix/rw_sensitivity.py"
# latexmk/pdflatex come from a TinyTeX install (conda-forge ships no usable
# LaTeX, so it isn't a pixi dependency).
compile = "latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex"
clean = "latexmk -C"
# sync
sync = "git switch main && git pull && git merge rr-main && git push && git switch rr-main && git merge main && git push"


==> pyproject.toml <==
# Python package definition for the paper's figure code. This exists solely so
# the figures' shared code can be imported as ``gen`` (the package is the
# ``gen/`` directory) after an editable install, instead of relying on a
# PYTHONPATH hack. Pixi installs it editable via ``[pypi-dependencies]`` in
# pixi.toml; pixi.toml (not this file) remains the environment/workspace manifest.
#
# No runtime dependencies are declared here on purpose: matplotlib, seaborn,
# wandb, etc. come from the conda env (pixi ``[dependencies]``), so listing them
# again as PyPI deps would double-install and risk conflicts.
[build-system]
requires = ["setuptools>=64"]
build-backend = "setuptools.build_meta"

[project]
name = "gen"
version = "0.0.0"
description = "Shared code for the paper figures."
requires-python = ">=3.11"

[tool.setuptools]
# The importable package ``gen`` *is* the ``gen/`` directory: ``gen/__init__.py``
# -> ``gen``. The figure scripts
# live in un-packaged subdirectories (gen/ablations/, ...) and are run as
# standalone files, so they are intentionally not part of the package.
packages = ["gen"]

